Radio Continuum and HI study of Blue Compact Dwarf Galaxies

The multifrequency radio continuum and 21cm HI observations of five blue compact dwarf (BCD) galaxies, Mrk 104, Mrk 108, Mrk 1039, Mrk 1069 and I Zw 97 using the Giant Meterwave Radio Telescope (GMRT) are presented here. Radio continuum emission at 610 MHz and 325 MHz is detected from all the observed galaxies whereas only a few are detected at 240 MHz. In our sample, three galaxies are members of groups and two galaxies (Mrk 1069 and I Zw 97) are isolated galaxies. The radio emission from Mrk 104 and Mrk 108 is seen to encompass the entire optical galaxy whereas the radio emission from Mrk 1039, Mrk 1069, I Zw 97 is confined to massive HII regions. This, we suggest, indicates that the star formation in the latter group of galaxies has recently been triggered and that the environment in which the galaxy is evolving plays a role. Star formation rates (SFR) calculated from 610 MHz emission is in the range 0.01-0.1 M_sun/yr; this is similar to the SFR obtained for individual star forming regions in BCDs. The integrated radio spectra of four galaxies are modelled over the frequency range where data is available. We find that two of the galaxies Mrk 1069 and Mrk 1039, show a turnover at low frequencies which is well fitted by free-free absorption whereas the other two galaxies, Mrk 104 and Mrk 108, show a power law at the lowest GMRT frequencies. The flatter spectrum, localized star formation and radio continuum in isolated galaxies lend support to stochastic self-propagating star formation (SSPSF). The HI observations of four galaxies Mrk 104, Mrk 108, Mrk 1039 and Mrk 1069 show extended disks as large as ~1.1-6 times the optical size. All the observed BCDs (except Mrk 104) show rotating disk with a half power width of ~50-124 km/s. Solid body rotation is common in our sample. We note that the tidal dwarf (TD) origin is possible for two of the BCDs in our sample.

==> ref_comment_final.txt <==
Referee Report   
Reviewer's Comments:
The revised version of this manuscript is improved from the original version.  The
scientific results are interesting, and will further our understanding of radio
continuum processes in low-mass galaxies.  I have three remaining reservations about
this manuscript, each of which was raised in the original report, which I describe
below.  

Ans: We thank the referee for the comments.  Most of these have been
incorporated in the currently submitted version. 

----------------------------------------------------------------------------------

1. Section 4.3 remains the weakest segment of the manuscript.  The conclusion that
tidal dwarfs and blue compacts may be common objects relies heavily on the inferred
dynamical masses of the systems.  The authors acknowledge in their response that
they were unable to fit rotation curves to their HI data.  They rely instead on V^2
R / G calculations without any accounting for inclination or projection effects.  My
interpretation is that this section is secondary to the main science themes of the
manuscript, and that it could be dropped without significant loss of content.

Ans:  We thought about this point and concluded
that with our data, although some galaxies could be TDGs, we cannot make any clear
statement regarding their orgin as pointed out by the referee.  
Thus, till we increase our sample and can
make a more quantitative comparision of the properties of a sample of BCDs
with TDGs, we have decided to remove the section as suggested by the referee.  
Small parts of this section have been accomodated in other sections of the manuscript where
we thought it to be relevant. 

-----------------------------------------------------------------------------------

2.  The authors have presented their images in a more uniform manner than the first
version.  However, I again found myself madly shuffling between images of the
various galaxies, and often wondering why some images were discussed at length and
others only in passing.  I suggest that the authors combine all of their images of
each galaxy into single-figure mosaics (e.g., combine the current Figures 1 and 5
for Mrk 104, the current Figures 2 and 6 for Mrk 108, etc.) and then modify their
discussion accordingly.  The same fields of view should be shown in each panel of
these mosaics, and the beam contours should not overlap with the objects themselves.
 Making a uniform presentation allows the reader to more quickly and fairly compare
one system to the next.

Ans:  The figures of the same galaxy have been combined so that Figure 1
corresponds to Mrk 104, Figure 2 to Mrk 108 and so on. We have removed the
240 MHz images (ie Mrk 1039 and Mrk 1069 fields).   
The other points have also been taken care of.

---------------------------------------------------------------------------------------

3.  Finally, I urge the authors to again review their manuscript for concision and
grammar.  Certain statements are included that carry little to no value (e.g.,
Section 3, page 8: "The galaxy shows rotation."); other statements are inconsistent
or incorrect (e.g., the last sentence of the first paragraph of Section 4.2, where
the mass estimate of Mrk 108 is certainly _less_ accurate due to its proximity to
the more massive neighboring galaxies).

Ans: We have gone through the manuscript in detail and modified as required.

----------------------------------------------------------------------------------

